Imaging neutron radiation-induced defects in single-crystal chemical vapor deposition diamond at the atomic level

Diamond's exceptional properties make it highly suited for applications in challenging radiation environments. Understanding radiation-induced damage in diamond is crucial for enabling its practical applications and advancing materials science. However, direct imaging of radiation-induced crystal defects at the atomic scale remains rare due to diamond's compact lattice structure. Here, we report the atomic-level characterization of crystal defects induced by high-flux fast neutron radiation (up to $3 \times10^{17}$ n/$cm^2$) in single-crystal chemical vapor deposition diamonds. Through Raman spectroscopy, the phase transition from carbon $sp^3$ to $sp^2$ hybridization was identified, primarily associated with the formation of dumbbell-shaped interstitial defects. Using electron energy loss spectroscopy and aberration-corrected transmission electron microscopy, we observed a clustering trend in defect distribution, where $sp^2$ rich clusters manifested as dislocation structures with a density up to $10^{14}$ $cm^{-2}$. Lomer-Cottrell junctions were identified, offering a possible explanation for defect cluster formation. Radiation-induced point defects were found to be dispersed throughout the diamond lattice, highlighting the widespread nature of primary defect formation. Vacancy defects, along with $\langle 111 \rangle$ and $\langle 100 \rangle$ oriented dumbbell-shaped interstitial defects induced by high-dose neutron irradiation, were directly imaged, providing microscopic structural evidence that complements spectroscopic studies of point defects. Dynamical simulations combined with an adiabatic recombination-based damage model provided insights into the correlation between irradiation dose and resulting crystal damage. These findings advance our understanding of neutron-induced damage mechanisms in diamond and contribute to the development of radiation-resistant diamond materials.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------

